HAT-P-54b: A hot jupiter transiting a 0.64 Msun star in field 0 of the K2 mission

We report the discovery of HAT-P-54b, a planet transiting a late K dwarf star in field 0 of the NASA K2 mission. We combine ground-based photometric light curves with radial velocity measurements to determine the physical parameters of the system. HAT-P-54b has a mass of 0.760 $\pm$ 0.032 $M_J$, a radius of 0.944 $\pm$ 0.028 $R_J$, and an orbital period of 3.7998 d. The star has V = 13.505 $\pm$ 0.060, a mass of 0.645 $\pm$ 0.020 $M_{\odot}$, a radius of 0.617 $\pm$ 0.013 $R_{\odot}$, an effective temperature of Teff = 4390 $\pm$ 50K, and a subsolar metallicity of [Fe/H] = -0.127 $\pm$ 0.080. HAT-P-54b has a radius that is smaller than 92% of the known transiting planets with masses greater than that of Saturn, while HAT-P-54 is one of the lowest-mass stars known to host a hot Jupiter. Follow-up high-precision photometric observations by the K2 mission promise to make this a well-studied planetary system.

==> covlet.txt <==
Dear Editor,

Please find our paper enclosed,  reporting an exciting new discovery.
This is the first known transiting planet in the currently observed
field of the Kepler 2 mission.

With best regards,
Gaspar Bakos

